Nonlinear Deterministic Filter for Inertial Navigation and Bias Estimation with Guaranteed Performance

Unmanned vehicle navigation concerns estimating attitude, position, and linear velocity of the vehicle the six degrees of freedom (6 DoF). It has been known that the true navigation dynamics are highly nonlinear modeled on the Lie Group of $\mathbb{SE}_{2}(3)$. In this paper, a nonlinear filter for inertial navigation is proposed. The filter ensures systematic convergence of the error components starting from almost any initial condition. Also, the errors converge asymptotically to the origin. Experimental results validates the robustness of the proposed filter.

==> Review.txt <==
According to area of expertise, Expert with nonlinear observers

Prof: Shaocheng Tong, 
Department of Mathematics, 
Liaoning University of Technology, China
email: jztsc@sohu.com


Prof: Babajide O. Ayinde, 
Department of Electrical and Computer Engineering, 
University of Louisville, USA
email: babajide.ayinde@louisville.edu


Prof: Yongming Li, 
Department of Mathematics, 
Liaoning University of Technology, China
email: l_y_m_2004@163.com

Zhongcai Zhang with the School of Engineering, 
Qufu Normal University, 
Rizhao 276826, China (e-mail: zhangzhongcai68@126.com).

Y. Zhang, D. Wang, and Z. Peng are with the School of Marine Electrical
Engineering, Dalian Maritime University, Dalian 116026, China (e-mail:
zhangyibo1991@dlmu.edu.cn; dwangdl@gmail.com; zhpeng@dlmu.edu.cn).
T. Li is with the Navigation College, Dalian Maritime University, Dalian
116026, China (e-mail: tieshanli@126.com).


Prof: Yanjun Liu
Department of Mathematics, 
Liaoning University of Technology, China
email: liuyanjun@live.com


Prof: Mohammad Nasir
Department of Systems Engineering, 
King Fahd University of Petroleum and Minerals, KSA
email: mtnasir@kfupm.edu.sa


Prof: Sami El-Ferik
Department of Systems Engineering, 
King Fahd University of Petroleum and Minerals, KSA
email: selferik@kfupm.edu.sa



Prof: Ding Wang,
The State Key Laboratory
of Management and Control for Complex Systems, Institute of
Automation, Chinese Academy of Sciences,
China
email: ding.wang@ia.ac.cn


Prof: Derong Liu,
Automation and Electrical Engineering,
University of Science and Technology Beijing, 
email: derong@ustb.edu.cn


Prof: Hongliang Li, 
IBM Research—China, Beijing 
China 
email: hongliang.li625@foxmail


Prof: Biao Luo,
The State Key Laboratory
of Management and Control for Complex Systems, Institute of
Automation, Chinese Academy of Sciences,
China
email: biao.luo@ia.ac.cn


Prof: Hongwen Ma
The State Key Laboratory
of Management and Control for Complex Systems, Institute of
Automation, Chinese Academy of Sciences,
China
email: mahongwen2012@ia.ac.cn


Prof: Tong Wang, 
Research Institute of Intelligent Control and Systems, 
Harbin Institute of Technology, Harbin 
China
email: 13B304002@hit.edu.cn; 


Prof: Jianbin Qiu,
Research Institute of Intelligent Control and Systems, 
Harbin Institute of Technology, Harbin 
China
email: jianbinqiu@gmail.com;

Prof: Huijun Gao,
Research Institute of Intelligent Control and Systems, 
Harbin Institute of Technology, Harbin 
China
email: huijungao@gmail.com

Prof: Guanghui Wen,
he Department of Mathematics,
Southeast University, Nanjing,
China 
e-mail: ghwen@seu.edu.cn;

 
Prof: Wenwu Yu,
he Department of Mathematics,
Southeast University, Nanjing,
China
e-mail: wwyu@seu.edu.cn


Prof: Yuanqing Xia,
Automation, 
Beijing Institute of Technology,
Beijing, China
e-mail: xia_yuanqing@bit.edu.cn


Prof: Xinghuo Yu, 
Electrical and Computer Engineering, 
RMIT
University, Melbourne, VIC , 
Australia
e-mail: x.yu@rmit.edu.au


Prof: Jianqiang Hu
J. Hu 
Automation, 
Southeast University,
Nanjing, China 
e-mail: jqhuseu@gmail.com


Jiuxiang Dong,
the College of Information Science and Engineering,
Northeastern University, 
Shenyang, China, 
the State Key Laboratory of Synthetical Automation of Process Industries, 
Northeastern
University, Shenyang, China 
e-mail: dongjiuxiang@ise.neu.edu.cn.

Guang-Hong Yang,
the College of Information Science and Engineering,
Northeastern University, 
Shenyang, China, 
the State Key Laboratory of Synthetical Automation of Process Industries, 
Northeastern
University, Shenyang, China 
e-mail: dongjiuxiang@ise.neu.edu.cn.

Prof: Yue Li, 
Department of Mathematics, 
Liaoning University of Technology, 
China
email: l_y_m_2004@163.com

Abdelhamid Tayebi  atayebi@lakeheadu.ca   Department of Electrical Engineering, Lakehead University   Conflict of interest, same institution
Soulaimane Berkane  sberkane@uwo.ca,   Department of Electrical Engineering   Western University  Conflict of interest, same institution
Soulaimane Berkane  soulaimane.berkane@uqo.ca,   Department of Electrical Engineering   Western University  Conflict of interest, same institution
Miaomiao Wang       mwang448@uwo.ca,   Department of Electrical Engineering   Western University  Conflict of interest, same institution
Tarek Hamel         thamel@i3s.unice.fr,   Department of Electrical Engineering  University of Nice Sophia Antipolis



* What is the contribution on this paper to the Systems, Man, and Cybernetics: Systems Community (a couple of sentences)?

(1) this paper proposes two geometric nonlinear observers for autonomous inertial navigation with guaranteed characteristics of transient and steady-state performance; 

(2)the proposed observers mimic the true navigation dynamics and are posed directly on \mathbb{SE}_{2}(3); 

(3)the proposed observers are proven to be almost globally asymptotically stable, and produce desired results when supplied with measurements captured by low-cost measurement units, such as IMU and landmark sensors; 

(4)the presence of unknown bias in IMU measurements is successfully tackled; 

(5)the proposed observers are computationally cheap and operate at a low sampling rate as illustrated by experimental results. 



* Why is this contribution significant (What impact will it have)?

Navigation solutions for fully automated or semi-automated systems are in great demand. Accurate navigation is a challenging task given a vehicle with completely unknown pose (i.e., attitude and position) that is equipped with low-cost measurement units (e.g., inertial measurement unit (IMU)). In practice, obtaining linear velocity via low-cost measurement units is a challenge, in particular when global positioning systems are unreliable. 



* What are papers in the published IEEE Transactions on Systems, Man, and Cybernetics: Systems most closely related to this paper?

[Ref] S. Sui, Y. Li, and S. Tong, "Observer-based adaptive fuzzy control for switched stochastic nonlinear systems with partial tracking errors constrained," IEEE Transactions on Systems, Man, and Cybernetics: Systems, vol. 46, no. 12, pp. 1605–1617, 2016.
[Ref] L. Chen and J. Liu, "Time-efficient indoor navigation and evacuation with fastest path planning based on internet of things technologies," IEEE Transactions on Systems, Man, and Cybernetics: Systems, pp. 1–11, 2019.
[Ref] Z. Zhang and Y. Wu, "Further results on fixed-time stabilization and tracking control of a marine surface ship subjected to output constraints," IEEE Transactions on Systems, Man, and Cybernetics: Systems, pp. 1– 11, 2019.
[Ref] L. Cui, H. Wang, X. Liang, J. Wang, and W. Chen, "Visual servoing of a flexible aerial refueling boom with an eye-in-hand camera," IEEE Transactions on Systems, Man, and Cybernetics: Systems, pp. 1–11, 2020.
[Ref] H. A. Hashim and F. L. Lewis, "Nonlinear stochastic estimators on the special euclidean group SE(3) using uncertain imu and vision measurements," IEEE Transactions on Systems, Man, and Cybernetics: Systems, vol. PP, no. PP, pp. 1–14, 2020.
[Ref] Y. Zhang, D. Wang, Z. Peng, and T. Li, "Distributed containment maneuvering of uncertain multiagent systems in mimo strict-feedback form," IEEE Transactions on Systems, Man, and Cybernetics: Systems, pp. 1–11, 2019.


* What is distinctive/new about the current paper relative to these previously published works?

This paper studies the problem of attitude, position, and linear velocity estimation of a rigid-body autonomously navigating with the six degrees of freedom (6 DoF). The true navigation dynamics of a rigid-body are highly nonlinear and are modeled on the matrix Lie group of \mathbb{SE}_{2}(3). This work proposes two computationally cheap nonlinear geometric observers for autonomous inertial navigation systems (INSs) on \mathbb{SE}_{2}(3) with guaranteed measures of transient and steady-state performance that use IMU and landmark measurements. 




